Majority-spin non-quasiparticle states in half-metallic ferrimagnet Mn$_2$VAl

The density of non-quasiparticle states in the ferrimagnetic full-Heuslers Mn$_2$VAl alloy is calculated from first principles upon appropriate inclusion of correlations. In contrast to most half-metallic compounds, this material displays an energy gap in the majority-spin spectrum. For this situation, non-quasiparticle states are located below the Fermi level, and should be detectable by spin-polarized photoemission. This opens a new way to study many-body effects in spintronic-related materials.

==> reply1.txt <==


Dear Dr. Kancharla, 

Thank you for your email from Jan. 11 containing the referee's reports.

In our paper we study for the first time the occurrence of so-called 
nonquasiparticle states IN THE OCCUPIED REGION OF THE SPECTRUM 
for a realistic material, specifically Mn2VAl. 
In this sense, we do not consider our present study as the next one in
a "row of similar studies ... with the only difference being the
material studied", as referee B states.
This fact is also stressed by referee A in her/his report.
This is an important result since, in contrast to previously studied materials, 
more accurate and well-developed photoemission spectroscopy
techniques can be used to study the physics of nonquasiparticle 
states, which play a significant role for spintronic materials.   

While the first referee considers that our paper "should be published with 
no further changes.", the second one formulates some criticism and raises 
several questions. These criticisms give us the opportunity to include
additional details supporting our result and improving our paper. 

In the new version of our paper, we have taken into 
account and answered all criticism by the second referee, as detailed in our 
replies below. 
For this reason, and due to the relevance of our study, as discussed
above, we believe that our paper fulfills all the 
requirements to be accepted for publication in Physical Review B.

Yours sincerely,
The authors.
----------------------------------------------------------------------



Referee A:
----------------------------------------------------------------------
We thank the first referee for her/his careful reading the manuscript  
considering our work 'of high standard' with 'interesting' results, 
'written in good English' with 'adequate' figures and references. 




Reply to Referee B
----------------------------------------------------------------------

We thank the second referee for her/his comments and criticisms 
which have provided us the opportunity to improve our paper. 
In the modified version of our manuscript 
we included additional discussions supporting our argument 
in favor of non-quasiparticle states below the Fermi energy 
in this material, and stressing
the important consequences of a gap in the majority spin states.
We discuss below the referee's criticisms followed by our answers. 

1. "The paper is one in an already quite impressive row of similar
studies by the authors with the only difference being the respective
material studied. Calculations for the next one, Sr2CrReO6, are
already announced. In the field of bandstructure calculations, it
is a good tradition to publish such most similar studies together
in a single paper, which consequently is of much more relevance for
the reader.  Here, this is true even more since the results can be
considered preliminary at best."

We would like to point out, that the main goal of our paper is 
the FIRST theoretical study of NQP states BELOW the Fermi
level in a realistic material. In this sense, Mn2VAl is not just "the
next material in the row", but just the first material studied, the
prototype material, which displays this interesting property. 
The importance of this result lies in the fact that more accurate experimental
techniques, such as photoemission spectroscopy, can be used 
to study these correlation-induced states. 
This is also pointed out by the first referee in her/his report.

We are sorry that the referee misunderstood the sentences with respect to
Sr2CrReO6 at the end of the paper. We did not announce any results for this 
compound, we just comment on the results presented in ref. 37. In the present 
version of the paper we have rewritten this part to avoid a possible misunderstanding.

2. "... On the one hand, because DMFT is
k-independent and the k-dependence of the magnon dispersion omega(k)
is of utmost relevance for the non-quasiparticle physics studied."

We agree with the referee concerning the importance of k-dependence, 
and its relevance for the non-quasiparticle physics. The applicability 
of the local approximation to the problem of the existence of the NQP states 
has been discussed in ref. 2 and 14. In this limit, it is possible to capture 
some features of the magnetic excitations, namely those which can be described
by the spin susceptibility $\chi ({\bf q}, i \omega)$ for ${\bf q}= 0$ and
${\bf q}= \pi$. As for the case of a generic ${\bf q}$ it is worthwhile to 
stress that the accurate description of the magnon spectrum is not important 
for the existence of nonquasiparticle states and for the proper estimation 
of their spectral weight, but can be important to describe an explicit shape of 
the density of states "tail" in very close vicinity of the Fermi energy. The 
DMFT, being an optimal local approximation for the electron self-energy 
(see ref. 13), should be adequate for the description of
nonquasiparticle states, because of the weak momentum dependence of
the corresponding contributions to the electron Green function.

We consider the referee's comment as a suggestion and in the 
present version of the paper we include a discussion on this point. 

3. "On the other hand, the SPTF perturbation theory employed is not very
appropriate for d-electrons." 

We do not agree with the referee's statement, and this is also proven
by previous work on the subject. First of all, we use a 
REALISTIC, rotationally invariant form of the interaction 
represented by the 4-index U-matrix, as discussed on the second page of
our paper. This realistic form is more difficult to treat by "more
exact" impurity solvers such as Quantum Monte Carlo.
In addition, this method has been used previously to investigate
several 3d-transition metals with reliable results. 
For example, it was carefully checked in a series of papers with nickel as 
a prototype 3d itinerant electron magnet: e.g., PHYS REV B 72, 045125 (2005),
PHYS REV LETT 95, 166401 (2005), PHYS REV B 74, 140411 (R) (2006),
PHYS REV LETT 97, 227601 (2006), PHYS REV B 76, 035107 (2007). 
Both PRL papers discuss the impressive agreement between the calculations 
based on this solver and experimental measurements. 

In addition we would like to point out that the value of U appropriate
for this material and used in the calculations
(2eV) is considerably smaller than the band width of Mn2VAl (7-8 eV), therefore a 
perturbative solver such as SPTF is quite reasonable.

In order to clarify this point, the present version of the paper 
includes a brief discussion on this issue. In addition, a couple 
of references are included.

4. "A possible way out for the authors,
avoiding a series of followup papers,  is to publish  the studies
of materials with a gap in the majority spectrum together."

As discussed above, the purpose of our paper is to present the first 
study of NQP in a half-metal  with a majority spin gap. 
The choice of Mn2VAl was motivated by the
considerable number of experimental studies performed on this compound. As
it turned out, further experimental investigation is required, namely 
highly accurate photoemission spectroscopy, in order to establish the physics 
of NQP states in Mn2VAl. This is one of the main points discussed  in 
our paper, and it is not our intention to include additional materials
with different behavior, which could confuse the reader.

5. "Also, I strongly recommend a more careful analysis going beyond the rather
indirect evidence given.  Does the peak position (-0.25eV) agree
with the presumably finite  k-independent magnon frequency omega? Is
there really no gap at low temperatures and  true non-quasiparticle
behavior, e.g., directly observed in the self-energy or conductivity?" 

The first part of this question, concerning a quantitative analysis 
of the magnon frequency, was discussed above at point nr. 2. Further
details are given in ref. 2. 

A rough estimate of an "average" magnon frequency
can be otained starting from the standard spin-wave dispersion 
2S sum_r J_r (1-exp(kr)), where k is the wave vector, and r connects
the spins (S) to the z nearest neighbors. Considering, for the 
fcc-Mn2VAl structure, within the Mn sublattice with 12 nn a value 
of J_r =0.1mRy as given in Ref. 25, then the average over k gives an 
approximate value of 350 meV, which is consistent with
the position of the NQP peak located around the energy of 250meV. 

The non-quasiparticle behavior was inferred by studying the energy 
dependence of the Green's function in Fig. 1, Fig. 2 and  the
self-energy in Fig. 3. 
In addition, we estimated the optical conductivity (not shown) with an
approximation using constant matrix elements (relaxing this approximation should
only give quantitative changes).
The spin resolved optical spectrum shows the appearance of a Drude
peak for the majority spin electrons, 
signaling, not only the closure of the half-metallic gap, but also 
the onset of majority spin transport. As the temperature is increased, 
spectral weight is transfered towards the Drude peak, leading to a decrease in 
polarization in qualitative agreement  with the finite temperature 
polarization plotted in Fig.4.   

-------------------------------------------------------------

List of changes 

1. On page 2 we included two sentences to clarify the aspect of the 
applicability of the SPTF method to the present calculation. A couple 
of new references were also included: Ref 30-34.

2. A new paragraph is included which discuss the relevance of k-dependence 
in studying NQP states on page 3. 

3. A new figure containing the energy dependence of the imaginary part
of the self-energy is included on page 4. The added new paragraph comments
on the relation betweem Fermi-liquid and NQP behavior.

4. A short comment is added concerning the position of the NQP peak at 250meV. 
 
5. Comments concerning the results of the spin resolved optical 
conductivity calculations in the constant matrix element approximation 
are added. 

6. The connection between the imaginary part of the self-energy and the 
NQP state is review in the first paragraph above Fig. 4.  

7. We clarified our comment concerning the Sr2CrReO6 compound, by including
a citation to the  previous reference 32, which in this version of the paper
became 37.

8. Additional two references discussing disorder effects have been included.







